The Likelihood of Detecting Young Giant Planets with High Contrast Imaging and Interferometry

Giant planets are expected to form at orbital radii that are relatively large compared to transit and radial velocity detections (>1 AU). As a result, giant planet formation is best observed through direct imaging. By simulating the formation of giant (0.3-5$M_{J}$) planets by core accretion, we predict planet magnitude in the near infrared (2-4 $\mu$m) and demonstrate that, once a planet reaches the runaway accretion phase, it is self-luminous and is bright enough to be detected in near infrared wavelengths. Using planet distribution models consistent with existing radial velocity and imaging constraints, we simulate a large sample of systems with the same stellar and disc properties to determine how many planets can be detected. We find that current large (8-10m) telescopes have, at most a 0.2% chance of detecting a core accretion giant planet in the L' band and 2% in the K band for a typical solar type star. Future instruments such as METIS and VIKiNG have higher sensitivity and are expected to detect exoplanets at a maximum rate of 2% and 8% respectively.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
